Oxygen depletion in giant planets with different formation histories

The atmospheric C/O ratio of exoplanets is widely used to constrain their formation. To guarantee that the C/O ratio provides robust information, we need to accurately quantify the amount of C and O in exoplanetary atmospheres. In the case of O, water and carbon monoxide are generally studied as the two key carriers. However, oxygen is a very reactive element and does not bind with carbon; depending on the temperature, it also binds to refractory elements. Estimating the amount of oxygen bound to refractory elements is therefore critical for unbiased estimates of the C/O ratio. In this work, we investigate the oxygen deficit due to refractory elements and its effects on the atmospheric C/O ratio of giant exoplanets as a function of their metallicity and equilibrium temperature. We model the composition of planetary atmospheres assuming chemical equilibrium and using as input physically justified elemental mixtures arising from detailed planet formation simulations. Our results show how the interplay between the atmospheric temperature and non-solar abundances of oxygen and refractory elements can sequester large fractions of oxygen, introducing significant biases in evaluating the C/O ratio when this effect is not accounted for. We apply our results to the case of Jupiter in the Solar System and show how the currently estimated water abundance points to a true oxygen abundance that is four times the solar one.

==> Database.tsv <==
Z	H2O	Fe(OH)2	Mg(OH)2	SiO	CO	Other	Teq
1.00	72.69	9.57	12.33	4.41	0.00	1.00	700
1.30	66.06	11.78	15.52	5.40	0.00	1.25	700
1.80	64.46	12.33	16.25	5.64	0.00	1.31	700
3.40	62.76	12.91	17.02	5.91	0.00	1.40	700
4.80	63.54	12.62	16.54	5.81	0.00	1.40	700
7.60	62.65	12.91	17.02	5.94	0.00	1.47	700
1.00	73.12	9.47	11.64	4.63	0.00	1.14	800
1.30	66.40	11.68	14.82	5.68	0.00	1.43	800
1.80	64.41	12.28	15.86	5.91	0.00	1.54	800
3.40	62.25	12.90	16.90	6.15	0.00	1.81	800
4.80	62.81	12.61	16.57	6.03	0.00	1.98	800
7.60	61.54	12.91	16.99	6.15	0.00	2.40	800
1.00	77.63	7.11	5.41	4.73	4.09	1.02	900
1.30	70.74	9.23	7.64	5.82	5.29	1.28	900
1.80	65.54	10.65	10.18	6.04	6.22	1.36	900
3.40	56.92	12.23	13.96	6.23	9.19	1.47	900
4.80	53.87	12.25	14.84	6.07	11.46	1.50	900
7.60	48.32	12.72	16.04	6.14	15.14	1.64	900
1.00	66.61	0.00	0.00	4.74	26.61	2.34	1000
1.30	58.59	1.36	0.00	5.83	32.42	1.81	1000
1.80	55.65	2.40	1.19	6.06	33.40	1.30	1000
3.40	47.15	5.03	2.97	6.23	37.11	1.50	1000
4.80	42.82	6.55	4.41	6.05	38.61	1.57	1000
7.60	35.70	8.38	6.51	6.08	41.62	1.72	1000
1.00	51.11	0.00	0.00	4.71	43.28	0.90	1100
1.30	42.17	0.00	0.00	5.75	50.97	1.11	1100
1.80	44.28	0.00	0.00	6.02	48.31	1.39	1100
3.40	43.50	0.00	0.00	6.28	47.89	2.33	1100
4.80	43.12	1.22	0.00	6.14	47.40	2.12	1100
7.60	39.48	2.33	1.41	6.23	48.93	1.62	1100
1.00	46.73	0.00	0.00	4.73	47.92	0.62	1200
1.30	37.21	0.00	0.00	5.76	56.28	0.75	1200
1.80	41.27	0.00	0.00	6.06	51.74	0.93	1200
3.40	42.66	0.00	0.00	6.34	49.73	1.28	1200
4.80	43.58	0.00	0.00	6.22	48.68	1.52	1200
7.60	41.74	0.00	0.00	6.33	49.85	2.07	1200
1.00	45.93	0.00	0.00	4.78	48.88	0.41	1300
1.30	36.25	0.00	0.00	5.84	57.43	0.49	1300
1.80	40.87	0.00	0.00	6.15	52.41	0.58	1300
3.40	42.73	0.00	0.00	6.44	50.06	0.78	1300
4.80	43.87	0.00	0.00	6.31	48.91	0.91	1300
7.60	42.41	0.00	0.00	6.43	50.03	1.13	1300
1.00	45.87	0.00	0.00	4.82	48.95	0.36	1500
1.30	36.16	0.00	0.00	5.90	57.52	0.42	1500
1.80	40.85	0.00	0.00	6.21	52.46	0.48	1500
3.40	42.81	0.00	0.00	6.50	50.09	0.60	1500
4.80	44.02	0.00	0.00	6.38	48.93	0.67	1500
7.60	42.63	0.00	0.00	6.50	50.05	0.81	1500

==> co.csv <==
Z, CsuO, CsuH2O
1.0, 0.489779, 0.639405
1.3, 0.57544 , 0.81262
1.8, 0.524807, 0.756536
3.4, 0.501187, 0.739047
4.8, 0.489779, 0.71493
7.6, 0.501187, 0.739756
